Semantic Communication for Task Execution and Data Reconstruction in Multi-View Scenarios

Semantic communication has gained significant attention with the advances in machine learning. Most semantic communication works focus on either task execution or data reconstruction, with some recent works combining the two. In this work, we propose a semantic communication system for concurrent task execution and data reconstruction for a multi-view scenario, which we formulate as the maximization of mutual information. To investigate the trade-off between the two objectives, we formulate a joint objective as a convex combination of task execution and data reconstruction. We show that under specific assumptions, the \ac{SSIM} loss can be obtained from the mutual information maximization objective for data reconstruction, which takes human visual perception into account. Furthermore, for constant resource use, we show that by increasing the weight of the reconstruction objective up to a certain point, the task execution performance can be kept nearly constant, while the data reconstruction can be significantly improved.

==> tikz/block_diagram/distributed_task_execution.tikz <==
\begin{tikzpicture}[
  camera/.style={minimum width=1cm, minimum height=1cm},
  dataarrow/.style={-Stealth, thick},
  lefttdashed/.style={-Stealth, dotted},
  rightdashed/.style={-Stealth, dashed, dash pattern=on 3pt off 2pt},
]

\tikzstyle{block} = [draw, line width=0.04mm, rectangle, minimum height=0.01cm, minimum width=0.1cm]

% Factory
\node  (factory) at (-0.4,0) {\includegraphics[width=2.8cm]{tikz/block_diagram/factory.eps}};

% Cameras

%\node[block, above left=1.0cm and 2.0cm of {0,0}] (sensing1) {\includegraphics[width=1.2cm]{tikz/block_diagram/camera1.png}}

\node[camera, above left=0.4cm and 2.0cm of {0,0}] (camera1) {\raisebox{0pt}[5pt][0pt]{\includegraphics[width=0.9cm]{tikz/block_diagram/camera1.eps}}};
\node[camera, above right=0.4cm and 1.9cm of {0,0}] (camera2) {\raisebox{0pt}[5pt][0pt]{\includegraphics[width=0.9cm]{tikz/block_diagram/camera2.eps}}};

\node[camera, below left=0.4cm and 2.0cm of {0,0}] (camera3) {\raisebox{0pt}[5pt][0pt]{\includegraphics[width=0.7cm]{tikz/block_diagram/camera3.eps}}};
\node[camera, below right=0.4cm and 1.9cm of {0,0}] (camera4) {\raisebox{0pt}[5pt][0pt]{\includegraphics[width=0.7cm]{tikz/block_diagram/camera4.eps}}};
\node[below=-0.5cm of camera1] (sensing1) {$\text{\scriptsize Node $1$}$};
\node[below=-0.5cm of camera2] (sensing2) {$\text{\scriptsize Node $2$}$};
\node[below=-0.5cm of camera3] (sensing3) {$\text{\scriptsize Node $N\!-\!1$}$};
\node[below=-0.5cm of camera4] (sensing4) {$\text{\scriptsize Node $N$}$};

\node[draw=black, dotted, thick, fit=(sensing1)(camera1),inner sep=-1pt] (box1) {};
\node[draw=black, dotted, thick, fit=(sensing2)(camera2),inner sep=-1pt] (box2) {};
\node[draw=black, dotted, thick, fit=(sensing3)(camera3),inner sep=-1pt] (box3) {};
\node[draw=black, dotted, thick, fit=(sensing4)(camera4),inner sep=-1pt] (box4) {};


% Arrows from objects to cameras
%\draw[dataarrow] (-0.5,0.3) -- (camera1);
%\draw[dataarrow] (0.5,0.5) -- (camera2);
%\draw[dataarrow] (-0.8,-0.7) -- (camera3);
%\draw[dataarrow] (0.5,-0.7) -- (camera4);

% Receivers
%\node[right=3.3cm of {0,0}] (receiver1) {\includegraphics[width=0.9cm]{tikz/block_diagram/bs.png}};
\node[right=2cm of factory] (receiver1) {\includegraphics[width=0.9cm]{tikz/block_diagram/bs.eps}};


\node[below=-0.1cm of receiver1] (receiver1Text) {$\text{\scriptsize Receiver}$};

% Dashed arrows from cameras to the right receiver (receiver1)
\draw[rightdashed] ($(box1.east)+(0.0cm,0.25cm)$) -- (receiver1);
\draw[rightdashed] (box2.south) -- (receiver1);
\draw[rightdashed] ($(box3.east)+(0.0cm,-0.25cm)$) -- (receiver1);
\draw[rightdashed] (box4.north) -- (receiver1);

% Dashed arrows from cameras to the left receiver (receiver2) with different style
% \draw[leftdashed] (camera1) -- (receiver2);
% \draw[leftdashed] (camera2) -- (receiver2);
% \draw[leftdashed] (camera3) -- (receiver2);
% \draw[leftdashed] (camera4) -- (receiver2);

% Tasks
\node[right=0.1cm of receiver1,yshift=0.61cm,xshift=-0.15cm] (task1) {$\text{\normalsize \shortstack{\textbf{Task Execution} \\ Fault occurred:  \\ yes/no} }$};
\node[right=0.18cm of receiver1,yshift=-0.85cm,xshift=-0.2cm] (task1_b) {$\text{\normalsize \shortstack{\textbf{Full Data} \\ \textbf{Reconstruction}}}$};

\node[right=0.0cm of task1_b,xshift=-0.2cm] (data_reconstruction) {\includegraphics[width=0.35cm]{tikz/block_diagram/full_data_reconstruction.eps}};

\node[draw=black, thick, fit=(task1_b)(data_reconstruction),inner sep=0pt] (boxTask1b) {};

\node[draw=black, thick, fit=(task1),inner sep=0pt] (boxTask1) {};

%\draw[line] ($(receiver1.south)+(0.24cm,0.175cm)$)  -- (boxTask1);
%\draw[line] ($(receiver1.south)+(0.24cm,0.175cm)$) -- (boxTask1b);

\end{tikzpicture}

==> tikz/block_diagram/system_model.tikz <==



%\scalefont{0.5} 
    %\begin{tikzpicture}[thick, ->, >=stealth, node distance=2.1cm,every node/.style={font=\LARGE, scale=0.1}] 
    \begin{tikzpicture}[thick, ->, >=stealth, node distance=2.4cm,every node/.style={font=\Huge, scale=0.09}] %, scale=0.4, thick,every node/.style={scale=1.0}]  font=\small
\pgfplotsset{%
    width=0.5\textwidth,
    height=0.06cm
    %height=0.06cm
}       

        
\tikzstyle{block} = [draw, line width=0.04mm, rectangle, minimum height=0.01cm, minimum width=0.1cm]
\tikzstyle{line} = [draw, -{Stealth[scale=0.22]}, line width=0.03mm]
\tikzstyle{dashbox} = [draw, dashed, rounded corners]

% Nodes
\node [block, black, line width=0.04mm, rectangle, rounded corners=1.0pt,
    align=center, minimum height=0.001cm, minimum width=10.05cm] (sem_source)
    {\color{black} Semantic source $p(\bm{\s}_1,\ldots,\bm{\s}_{N},\bm{z})$};

\node [below of=sem_source, block, black,yshift=+1.1cm] (sourceZ) {\color{black} Semantic variable $p(\bm{z})$};

\node [below of=sourceZ,xshift=-0.1cm,yshift=+0.5cm] (sourceDots) {$\dots$};

\node [left of=sourceDots, block, black,xshift=-2.2cm] (source) {\color{black} Observation $p(\bm{\s}_1 \mid\bm{z})$};

\node [right of=sourceDots, block, black,xshift=2.2cm] (sourceN) {\color{black} Observation $p(\bm{\s}_N \mid\bm{z})$};

%\node [block, black,xshift=0.4cm] (source2) {Semantic Source  $p(\bm{\s}_0,\dots,\bm{\s}_{N},\bm{z})$};
%\bm{\s}_0,\dots,\bm{\s}_{N},\bm{z} \sim 



%\node [below of=source,draw=none,line width=0.04mm, rectangle, minimum height=0.01cm, minimum width=0.1cm,text width=1.4cm,yshift=-0.15cm] (encoder) {\color{white}Encoder $1$ $p_{\theta_1}(\bm{c}_1|\bm{s}_1)$};
%\node [below of=source,xshift=-2.7cm,yshift=-0.2cm] (encoderEnc) {Encoder};
\node [block, black, below of=source,xshift=0cm,text width=3.8cm,yshift=-0.15cm] (encoder) { Encoder $1$ $p_{\bm{\theta}_1}(\bm{c}_1|\bm{s}_1)$};
\node [below of=sourceDots,yshift=-0.15cm,xshift=0cm] (encoderDots) { $\dots$ };
\node [block, black, below of=sourceN,xshift=0cm,yshift=-0.15cm,text width=4.0cm] (encoderN) { Encoder $N$ $p_{\bm{\theta}_{N}}(\bm{c}_{N}|\bm{s}_{N})$};



%
% Communication channel block
%\node [block, black, draw=none, below of=encoder,yshift=-0.15cm] (comm_channel) {\color{white}Communication Channel $p(\bm{y}|\bm{c}_1,\dots,\bm{c}_{N})$};
\node [block, black,  below of=encoderDots,xshift=0cm,yshift=-0.15cm] (comm_channel) { Communication channel $p(\bm{y}|\bm{c}_1,\ldots,\bm{c}_{N})$};

%xshift=-4.0cm
% Reconstruction decoder
\node [block, black, below of=comm_channel, xshift=-5.6cm,yshift=-0.4cm] (rec_decoder) 
{\shortstack{
Reconstruction decoder $q_{\bm{\phi}}(\bm{\s}_1,\ldots,\bm{\s}_N|\bm{y})$\\ 
\textcolor{white}{.}\\
Decider $\underset{\bm{\s}_1,\ldots,\bm{\s}_N}{\argmax}{\ q_{\bm{\phi}}(\bm{\s}_1,\ldots,\bm{\s}_N\mid\bm{y})}$}
};
\node [below of=rec_decoder,yshift=-0.65cm] (rec_estimate) {Data reconstruction};

%xshift=5.1cm
% Decoder and Decider block
\node [block, black, below of=comm_channel,xshift=6.6cm,yshift=-0.40cm] (sem_decoder)  {\shortstack{Semantic decoder $q_{\bm{\psi}}(\bm{z}|\bm{y})$ \\ \textcolor{white}{.}\\
Decider $\underset{\bm{z}}{\argmax}{\ q_{\bm{\psi}}(\bm{z}|\bm{y})}$ }};
\node [below of=sem_decoder,yshift=-0.65cm] (estimate) {Semantic variable estimate};

% Arrows S
%\path [] ($(source.south)+(-0.2cm,0)$) -- node[right] {$\bm{\s}_0$} ($(encoder.north)+(-0.2cm,0)$);
%\path [line] ($(source.south)+(-0.2cm,0)$) -- node[right] {} ($(sem_decoder.north)+(-0.2cm,0)$);

\path [line] ($(source.south)+(-0.00cm,0)$) -- node[right] {$\bm{\s}_1$} ($(encoder.north)+(-0.00cm,0)$);
%\node[below of=encoderDots,yshift=0.0cm,xshift=0.0cm] (dots1) {$\dots$};
\path [line] ($(sourceN.south)+(+0.0cm,0)$) -- node[right] {$\bm{\s}_{N}$} ($(encoderN.north)+(0.0cm,0)$);


% Arrows C
\path [line] ($(encoder.south)+(-0.00cm,0)$) -- node[right,xshift=0.3cm] {$\bm{c}_1$} ($(comm_channel.north)+(-0.21cm,0)$);
%\node[below of=source,yshift=-0.80cm,xshift=0.71cm] (dots1) {$\dots$};
\path [line] ($(encoderN.south)+(+0.0cm,0)$) -- node[right,xshift=0.45cm] {$\bm{c}_{N}$} ($(comm_channel.north)+(0.21cm,0)$);


\path [line] ($(comm_channel.south)+(+0.07cm,0)$) -- node[right,xshift=0.8cm] {$\bm{y} $} (sem_decoder);
%\path [line] (sem_decoder) -- node[right] {} (sem_decoder);
\path [line] (sem_decoder) -- node[right] {$\hat{\bm{z}}$} (estimate);

\path [line] ($(comm_channel.south)+(-0.07cm,0)$) -- node[right,xshift=0.55cm] {$\bm{y} $} (rec_decoder);
%\path [line] (rec_decoder) -- node[right] {} (rec_decoder);
\path [line] ($(rec_decoder.south)+(-0.12cm,-0.0cm)$) -- node[right] {$\hat{\bm{\s}}^\top = \begin{bmatrix}
    \hat{\bm{s}}_1^\top,\ldots,\hat{\bm{s}}_N^\top
\end{bmatrix} $} ($(rec_estimate.north)+(-0.12cm,-0.00cm)$);
%\path [] (rec_decoder) -- node[right,xshift=-0.1cm] {$\dots$} (rec_estimate);
%\path [line] ($(rec_decoder.south)+(0.11cm,0)$)  -- node[right] {$\hat{\bm{\s}}_N $} ($(rec_estimate.north)+(0.11cm,0)$);


%Arrows semantic vairable to observation
\path [line] (sourceZ) -- node[right,xshift=0.3cm] {${\bm{z}}$} (source);
\path [line] (sourceZ) -- node[right,xshift=0.5cm] {${\bm{z}}$} (sourceN);
        
% Grouping Box
%\node [dashbox, green, fit=(encoder) (comm_channel) (decoder), label=right:$p_{\theta}(y|s)$] {};
\end{tikzpicture}
